Solving graph problems using permutation-invariant quantum machine learning

Many computational problems are unchanged under some symmetry operation. In classical machine learning, this can be reflected with the layer structure of the neural network. In quantum machine learning, the ansatz can be tuned to correspond to the specific symmetry of the problem. We investigate this adaption of the quantum circuit to the problem symmetry on graph classification problems. On random graphs, the quantum machine learning ansatz classifies whether a given random graph is connected, bipartite, contains a Hamiltonian path or cycle, respectively. We find that if the quantum circuit reflects the inherent symmetry of the problem, it vastly outperforms the standard, unsymmetrized ansatzes. Even when the symmetry is only approximative, there is still a significant performance gain over non-symmetrized ansatzes. We show how the symmetry can be included in the quantum circuit in a straightforward constructive method.

==> data/Bipartite-8.csv <==
epochs,Sn,Cn,entanglement,Sn-free,sn-error,cn-error,en-error,sn-free-error
0,0.6012183908045977,0.481287356321839,0.501816091954023,0.4617701149425288,0.0012328356485325832,0.0015496367398945014,0.0012494416773978047,0.0009983471609475159
1,0.6793793103448277,0.5254942528735632,0.5070114942528735,0.4648045977011494,0.009750920970355313,0.003286954400315425,0.0014933684385206097,0.00193622728176971
2,0.7067356321839081,0.5694252873563219,0.510183908045977,0.4678390804597701,0.016314811503120388,0.005941539302675897,0.0020297692004270407,0.00242024316105782
3,0.7348045977011495,0.5979310344827586,0.5138390804597701,0.47066666666666657,0.015071485975943277,0.0065195823807466385,0.0018670290118847944,0.002883568787510626
4,0.759816091954023,0.6260919540229886,0.5167356321839081,0.4739540229885058,0.022124522980377703,0.007656587491314584,0.0018022167468983443,0.002823565031548372
5,0.7842988505747127,0.6449655172413793,0.5188275862068966,0.4773103448275862,0.023234954829056798,0.010045319424018272,0.0019170263668404255,0.00329353971955171
6,0.8056781609195404,0.6603218390804597,0.5203218390804597,0.48105747126436776,0.021987589432391853,0.010710374186122732,0.002621496145314641,0.0039042577988950156
7,0.8194022988505749,0.6714712643678161,0.5213333333333333,0.4838850574712643,0.020011279683533452,0.01302971795575813,0.002831974913919,0.004144566837604392
8,0.83,0.6800689655172414,0.5226206896551724,0.486183908045977,0.01645228751772814,0.014757224125566154,0.0024180586284698433,0.004591029642404221
9,0.835080459770115,0.6879540229885059,0.523264367816092,0.49020689655172417,0.01489424559984069,0.016923725119634782,0.003745504197182074,0.00475612128263908
10,0.8388045977011495,0.6954942528735633,0.5245747126436782,0.4932183908045978,0.014079141387961902,0.0179290302446049,0.0043589747176653315,0.004943865096001518
11,0.8405057471264369,0.7009425287356322,0.525471264367816,0.4966436781609195,0.012570446228260666,0.018875005195030607,0.004685709406097812,0.004800361108537663
12,0.8413563218390806,0.7064137931034484,0.5273103448275862,0.5000689655172413,0.011938185795582175,0.01938237796312288,0.005187258391815866,0.005650965634654207
13,0.840344827586207,0.7106206896551724,0.5288735632183907,0.5029195402298853,0.012824001476620864,0.019260691498994044,0.005529392748962743,0.006899845956527406
14,0.838896551724138,0.7144137931034482,0.5302528735632185,0.5055632183908045,0.012256474422909286,0.018564922878224817,0.005663949827837969,0.007215461738252207
15,0.8376321839080461,0.717471264367816,0.5306436781609195,0.5078850574712644,0.01302448480310498,0.01770308990707254,0.005947140210319545,0.00815512178708171
16,0.8366896551724136,0.7202988505747127,0.5318620689655172,0.511080459770115,0.012710876807647212,0.017159745438737193,0.006044884303161219,0.00882638880767955
17,0.8349425287356322,0.7229655172413791,0.5333333333333333,0.5141609195402299,0.013085690730308637,0.016705131989895847,0.006322883926195423,0.009117601908000886
18,0.8335172413793103,0.7256781609195403,0.5342528735632184,0.5171954022988506,0.012705512331224203,0.01640686933398075,0.007521844701119231,0.00926371179332137
19,0.8327816091954022,0.7280919540229885,0.535816091954023,0.5205977011494253,0.01344059118291606,0.015810945433717527,0.007845987451623236,0.009797365647421634
20,0.8320000000000001,0.7291034482758618,0.5369885057471264,0.5238620689655171,0.01391964938214748,0.015837462173139118,0.007951963057955919,0.009712636876825474
21,0.831103448275862,0.7304597701149426,0.5387586206896552,0.5265747126436782,0.014291124053559567,0.016147686739159495,0.008897888164789626,0.009626778172021622
22,0.8290114942528735,0.7321149425287357,0.540183908045977,0.529264367816092,0.014411904769154393,0.015906916443853936,0.00910228716617074,0.010075314221668002
23,0.8280919540229886,0.7346206896551724,0.5416091954022987,0.5314942528735632,0.014496909707549178,0.015467250252086895,0.009788623442385345,0.010237502007376473
24,0.8275172413793105,0.7363448275862069,0.5426436781609195,0.5342528735632184,0.015231442123831254,0.015124689833790662,0.009503460509698565,0.010837075179263517
25,0.8255172413793103,0.7373793103448276,0.544367816091954,0.536712643678161,0.015311794484543622,0.014397560017000204,0.009752926055982124,0.01136213727966253
26,0.8244367816091955,0.7388275862068966,0.5448965517241379,0.5390344827586208,0.01526454092132837,0.01374058968873078,0.00976310769675995,0.011498298138733301
27,0.8232183908045977,0.7398620689655172,0.5464597701149426,0.5414942528735632,0.015533665212093052,0.012591197247177117,0.009402664186477833,0.01188908089038092
28,0.8216551724137932,0.7411954022988506,0.5474252873563218,0.5434712643678161,0.015511467635925756,0.012413707960542409,0.009565981033321768,0.011854894025381202
29,0.8206896551724139,0.7420000000000001,0.5486896551724137,0.546206896551724,0.01637210973001019,0.012580742003628825,0.01023636627957363,0.011836513503659536
30,0.8201609195402298,0.7429655172413795,0.549471264367816,0.5475632183908046,0.016316269083587482,0.012291737119987262,0.01015212601236871,0.01140225250268668
31,0.8202528735632184,0.7444367816091955,0.5497241379310346,0.5495172413793105,0.016544283129450093,0.012175143236473368,0.010558858680321229,0.011201183335935892
32,0.8191034482758622,0.7449885057471266,0.5507356321839081,0.5517011494252874,0.016703708341986753,0.01129987366890801,0.010823314675892582,0.011319219021185625
33,0.8181379310344827,0.745471264367816,0.5516321839080459,0.5539310344827587,0.016925286380578795,0.011085275817011757,0.011156982863382885,0.011353017342296042
34,0.8167356321839081,0.7470114942528736,0.5520919540229884,0.5561149425287356,0.017020128284240287,0.011514464987585125,0.010871983555155411,0.011307307320373097
35,0.8171034482758621,0.7482758620689655,0.5530344827586208,0.5582068965517241,0.017100481759791567,0.011241590859020678,0.01094083827375132,0.011576624389828783
36,0.8172873563218389,0.7485977011494253,0.5534712643678161,0.5597931034482758,0.017106074449226853,0.011395993807385697,0.011061365720377699,0.01140039843265601
37,0.816183908045977,0.7483908045977011,0.5541379310344827,0.5611034482758621,0.0173570678076733,0.01133825171307741,0.010984801953588958,0.01220722124381474
38,0.8149655172413792,0.7490344827586207,0.554528735632184,0.5627126436781609,0.016783246652910918,0.01026961161442136,0.01060654877885745,0.012232304660830076
39,0.8144137931034482,0.7495862068965518,0.5543678160919541,0.564367816091954,0.016567616891063994,0.010810367742739102,0.010909977664068166,0.011950927981299864
40,0.8144827586206895,0.7499080459770114,0.5544597701149425,0.565448275862069,0.016422387395519846,0.010779721914078019,0.010866148963106165,0.01247570766759836
41,0.8147356321839081,0.7511264367816092,0.5548735632183909,0.5670114942528736,0.017557319825522187,0.011270793381960537,0.010699562829158207,0.01225806967522902
42,0.8144597701149425,0.7522758620689654,0.5553333333333335,0.5688965517241379,0.01739857838424091,0.011757761117333124,0.010918112429338944,0.01250426799907246
43,0.8141839080459773,0.7526666666666666,0.5559080459770115,0.5707816091954022,0.01733805844312895,0.012033423308546,0.010449179936354686,0.012538623115243012
44,0.8140229885057472,0.7528275862068966,0.5564597701149425,0.5729425287356323,0.017381347566542724,0.011860732349180553,0.010385717399790457,0.01303421921929449
45,0.8134942528735631,0.7537011494252873,0.5566206896551724,0.5744597701149423,0.01736957703480659,0.011853556599992668,0.010460805809530207,0.013318541140680509
46,0.8135862068965518,0.7543448275862069,0.5569425287356322,0.5760229885057472,0.017892442998335128,0.011502158201042419,0.010464341555024318,0.013700185108392791
47,0.813655172413793,0.7547126436781609,0.5575862068965517,0.5772643678160919,0.018121359502913912,0.011676486439821561,0.010834392765051305,0.014407283723285952
48,0.8135632183908045,0.7554942528735631,0.5577931034482758,0.5782528735632184,0.018640120413973466,0.011218626340093815,0.01092096784376142,0.014831310233584017
49,0.8128045977011493,0.7556321839080461,0.5585747126436781,0.5795172413793104,0.0190574019382292,0.01180409964365816,0.010035108142353146,0.014568329578720727
50,0.8125747126436782,0.7559540229885058,0.5587816091954022,0.5806436781609196,0.018891125433948695,0.011340908149187277,0.010117711219819048,0.015016369277587796


==> data/Grouped-Ham_Cycle-s_10-e_50.csv <==
,Epoch,Sn_Mean,Cn_Mean,entanglement_Mean,free_parameters_Mean,Sn_Error,Cn_Error,entanglement_Error,free_parameters_Error
0,0,0.5428275862068966,0.5245862068965517,0.5274827586206896,0.5506206896551723,0.001517241379310344,0.0017382183670522126,0.0023541902329239114,0.0009354937907758927
1,1,0.6899310344827587,0.5392068965517243,0.5277241379310345,0.5514827586206896,0.014168008376463143,0.0040126138805743426,0.002225140111020912,0.0012906873980836739
2,2,0.7247241379310345,0.5572068965517241,0.527896551724138,0.5514137931034483,0.01896617553716457,0.008559020802562167,0.0022582916317286745,0.0016641280706225624
3,3,0.7377931034482759,0.5738275862068966,0.5282068965517241,0.5515862068965517,0.017880698579430997,0.010169140326604027,0.0023830555231960015,0.002149025717363167
4,4,0.7392758620689655,0.5866206896551724,0.5302068965517241,0.5512758620689656,0.015424589291637411,0.010693881255835615,0.005094120086239824,0.0023793103448276017
5,5,0.7424137931034483,0.5959310344827586,0.5335172413793103,0.5515862068965517,0.016185605971537606,0.012915899188327694,0.007027718180886633,0.0024295055108701454
6,6,0.7438965517241379,0.6032413793103448,0.5365172413793105,0.5518965517241379,0.016050640727910404,0.010978521891634094,0.008253489875492142,0.0017532032853635976
7,7,0.7439655172413793,0.6098620689655172,0.5381379310344828,0.5520689655172414,0.01732548451827839,0.012683094255932795,0.00899623385330776,0.001986877281501792
8,8,0.746,0.6154827586206897,0.5412758620689655,0.5526206896551723,0.02031453033390822,0.01242092706889836,0.007006112500255087,0.002434394840651426
9,9,0.746241379310345,0.6199655172413793,0.5448965517241378,0.5526896551724139,0.019787485686010693,0.012745986288572972,0.006292135022321131,0.003285104927948835
10,10,0.7456551724137931,0.6237931034482758,0.5446896551724137,0.5525172413793105,0.019780123101658536,0.012634061128335983,0.006332446690966776,0.00296651947779353
11,11,0.7462413793103447,0.6267586206896552,0.544344827586207,0.5530344827586207,0.022409787440474074,0.013156155339064236,0.0064680684621756385,0.00315210893297281
12,12,0.7469310344827587,0.6303103448275863,0.544103448275862,0.553448275862069,0.021336692784436104,0.013662702556284326,0.006673015209463524,0.0031453115175148626
13,13,0.745,0.6328965517241378,0.5449310344827586,0.5538620689655172,0.021260095874090165,0.014454158953680558,0.007314979012602545,0.003509118409160982
14,14,0.7452068965517241,0.6345172413793104,0.5452758620689655,0.5536551724137931,0.021631686143759512,0.015157869204177069,0.007825459227957075,0.0034351474221826915
15,15,0.745448275862069,0.6386206896551724,0.5454482758620689,0.5542758620689655,0.021938081713105455,0.01520372943796454,0.007081653877513617,0.003560918798186359
16,16,0.7466206896551724,0.6399999999999999,0.5451724137931034,0.5546896551724138,0.022702543242530196,0.014581763405673019,0.006546277227632725,0.003361671063987301
17,17,0.746448275862069,0.6421034482758621,0.5448965517241379,0.5555517241379311,0.022380372962392547,0.013074787166643733,0.006875485065581866,0.003568424080202813
18,18,0.7463793103448275,0.6452758620689656,0.544448275862069,0.5560689655172414,0.022488073203039336,0.014416144008909334,0.006626524009753759,0.003513859090443324
19,19,0.7473103448275863,0.6455172413793104,0.5445517241379311,0.556551724137931,0.021394210602978865,0.014170693745777698,0.006119693945235592,0.003713906763541043
20,20,0.748,0.6470344827586206,0.5447586206896552,0.5568620689655173,0.022493650841531647,0.014104417806654935,0.006294024495659523,0.003251085979724676
21,21,0.7473448275862069,0.6482068965517241,0.5442068965517242,0.556896551724138,0.021058804480206195,0.013897706805763943,0.00666293990166313,0.0034275237627004584
22,22,0.7467241379310344,0.6498620689655171,0.5449310344827586,0.5569655172413793,0.02121642623001907,0.012919028909585526,0.006273682834979152,0.0034441354452920707
23,23,0.7475172413793103,0.6511379310344828,0.5457241379310345,0.5573793103448276,0.02098853092619759,0.012864472364893584,0.006429347102289003,0.003633638585467449
24,24,0.746896551724138,0.6517241379310345,0.545206896551724,0.5576896551724138,0.021116853979644374,0.013757713218712029,0.006658744797857658,0.003536962964954228
25,25,0.7476551724137931,0.6532758620689655,0.5448275862068965,0.5581379310344827,0.020800736289904254,0.013852673089484853,0.006760731549325504,0.003379310344827582
26,26,0.7474827586206898,0.6538620689655172,0.5449310344827587,0.5589310344827585,0.0226234491588494,0.012607492629083302,0.007085430782231809,0.004037428927231953
27,27,0.7459310344827587,0.6556551724137931,0.5453793103448276,0.5586896551724138,0.02065099836933836,0.011807210759596109,0.007019930857985126,0.004322878329438578
28,28,0.7459310344827588,0.6563103448275861,0.5453103448275861,0.5589655172413793,0.021163987989832368,0.01153606761958607,0.007055411732887787,0.005077286157049918
29,29,0.7458275862068966,0.6581379310344827,0.545,0.5594827586206896,0.020054296096208093,0.01096443282427984,0.006936522102774779,0.005266387706655606
30,30,0.7452758620689656,0.6595172413793103,0.5458275862068966,0.5597931034482758,0.020109125595697695,0.011369065398617886,0.0066640997832807195,0.005291053180363225
31,31,0.7443793103448276,0.6597241379310346,0.5455862068965517,0.5599999999999999,0.019308528239676947,0.011963877458941004,0.007198229403112504,0.00492512305416748
32,32,0.7455517241379311,0.6597586206896552,0.5457931034482759,0.5600689655172414,0.019057738167646967,0.012039421968340012,0.006978478892821182,0.004965517241379309
33,33,0.7448965517241379,0.6602758620689656,0.5459655172413793,0.5601724137931035,0.019254105295990982,0.011130829378958963,0.006948168904798436,0.004935373061205206
34,34,0.7437931034482759,0.6607241379310345,0.5455862068965518,0.5607241379310344,0.018301868289262894,0.011212412435681449,0.0062045972752786125,0.004828694454073146
35,35,0.7442758620689655,0.6617241379310345,0.5454827586206896,0.5604482758620689,0.018544672419555777,0.011263781359352453,0.006971063002275068,0.004662318907807308
36,36,0.7442413793103448,0.6623103448275862,0.5455517241379311,0.5611724137931035,0.017847317833905668,0.01149993537695744,0.006900774569218471,0.004738588520359123
37,37,0.7433448275862069,0.662896551724138,0.5453793103448276,0.5613103448275861,0.01788990641357091,0.010718759045783682,0.006778647317351153,0.005036844037657982
38,38,0.7451379310344828,0.6633103448275863,0.5451379310344828,0.5618965517241379,0.016890533762929774,0.010034660503224907,0.007042338412846007,0.00512216976171002
39,39,0.7444137931034482,0.6648275862068964,0.545344827586207,0.5622413793103449,0.017889740249179564,0.009836958628229964,0.007124258102267832,0.004588280578632063
40,40,0.7435172413793103,0.6643103448275862,0.545551724137931,0.5622758620689655,0.01817722242209089,0.010032349577738032,0.007028817867772023,0.004886828617394978
41,41,0.7452758620689655,0.6648965517241379,0.545206896551724,0.5623103448275864,0.016443648593682997,0.010917265340771401,0.006766796602998311,0.004577383267142534
42,42,0.7447931034482759,0.6647931034482759,0.5446896551724137,0.5628275862068965,0.017400267878266533,0.010500495430246051,0.006480924171851117,0.004511314880393458
43,43,0.7453793103448276,0.6655862068965517,0.5445862068965517,0.5631034482758621,0.016229038433194735,0.01045322518487738,0.006517241379310341,0.004603157681645585
44,44,0.7449655172413794,0.6661379310344826,0.5444137931034483,0.5632413793103448,0.01763091005304191,0.009558381845052973,0.006698536585703759,0.005177468794240975
45,45,0.7442758620689656,0.6662413793103449,0.544655172413793,0.5636206896551724,0.015382711855164693,0.010190165691161135,0.006534005077618181,0.005367028419404634
46,46,0.7427241379310345,0.6658620689655173,0.5447931034482758,0.5640689655172413,0.017100423814900834,0.010305673027596215,0.006604956161681979,0.005339374303681643
47,47,0.7436551724137932,0.666103448275862,0.5443103448275862,0.5648275862068965,0.015947446390358718,0.01075956008277253,0.006627959370886091,0.00554947480670038
48,48,0.7435517241379311,0.6656896551724137,0.5444137931034483,0.5654827586206898,0.01598680341631988,0.010774137793081388,0.006748056486840041,0.006134539938870191
49,49,0.7434137931034484,0.6661034482758621,0.5445172413793103,0.5654137931034484,0.01729196028813452,0.011283873564336553,0.006986397519270244,0.006349042827669882
50,50,0.742896551724138,0.6666206896551724,0.5445862068965517,0.5656896551724138,0.016289736926420446,0.011605689694873708,0.007323102076239634,0.00669400853728655


==> data/bipartite-probability.csv <==
p,bipartite
0.0,1.0
0.010101010101010102,1.0
0.020202020202020204,1.0
0.030303030303030304,0.999
0.04040404040404041,0.998
0.050505050505050504,0.992
0.06060606060606061,0.994
0.0707070707070707,0.975
0.08080808080808081,0.964
0.09090909090909091,0.965
0.10101010101010101,0.95
0.1111111111111111,0.936
0.12121212121212122,0.9
0.13131313131313133,0.882
0.1414141414141414,0.861
0.15151515151515152,0.825
0.16161616161616163,0.8
0.1717171717171717,0.769
0.18181818181818182,0.708
0.1919191919191919,0.682
0.20202020202020202,0.668
0.21212121212121213,0.616
0.2222222222222222,0.573
0.23232323232323232,0.512
0.24242424242424243,0.498
0.25252525252525254,0.464
0.26262626262626265,0.432
0.2727272727272727,0.363
0.2828282828282828,0.335
0.29292929292929293,0.326
0.30303030303030304,0.277
0.31313131313131315,0.236
0.32323232323232326,0.231
0.3333333333333333,0.19
0.3434343434343434,0.174
0.35353535353535354,0.146
0.36363636363636365,0.117
0.37373737373737376,0.117
0.3838383838383838,0.085
0.3939393939393939,0.079
0.40404040404040403,0.07
0.41414141414141414,0.06
0.42424242424242425,0.056
0.43434343434343436,0.043
0.4444444444444444,0.035
0.45454545454545453,0.042
0.46464646464646464,0.014
0.47474747474747475,0.017
0.48484848484848486,0.018
0.494949494949495,0.017
0.5050505050505051,0.006
0.5151515151515151,0.002
0.5252525252525253,0.005
0.5353535353535354,0.007
0.5454545454545454,0.008
0.5555555555555556,0.006
0.5656565656565656,0.0
0.5757575757575758,0.0
0.5858585858585859,0.0
0.5959595959595959,0.001
0.6060606060606061,0.001
0.6161616161616161,0.0
0.6262626262626263,0.0
0.6363636363636364,0.001
0.6464646464646465,0.0
0.6565656565656566,0.0
0.6666666666666666,0.0
0.6767676767676768,0.0
0.6868686868686869,0.001
0.696969696969697,0.0
0.7070707070707071,0.0
0.7171717171717171,0.0
0.7272727272727273,0.0
0.7373737373737373,0.0
0.7474747474747475,0.0
0.7575757575757576,0.0
0.7676767676767676,0.0
0.7777777777777778,0.0
0.7878787878787878,0.0
0.797979797979798,0.0
0.8080808080808081,0.0
0.8181818181818182,0.0
0.8282828282828283,0.0
0.8383838383838383,0.0
0.8484848484848485,0.0
0.8585858585858586,0.0
0.8686868686868687,0.0
0.8787878787878788,0.0
0.8888888888888888,0.0
0.898989898989899,0.0
0.9090909090909091,0.0
0.9191919191919192,0.0
0.9292929292929293,0.0
0.9393939393939394,0.0
0.9494949494949495,0.0
0.9595959595959596,0.0
0.9696969696969697,0.0
0.9797979797979798,0.0
0.98989898989899,0.0
1.0,0.0


==> data/connectedness-8-mean.csv <==
epochs;Sn;entanglement;strongly entanglement;Cn;Cn2;sn-error;en-error;se-error;cn-error;cn2-error
0;0.45940229885057465;0.4969885057471265;0.5180919540229885;0.5187241379310346;0.5049770114942528;0.0017603852615242868;0.0017008387414339178;0.0018563841133997668;0.00153735363626364;0.001515368052843711
1;0.8463103448275862;0.49602298850574716;0.5178735632183908;0.5369655172413792;0.5446896551724137;0.06167956716087262;0.004071043043887756;0.0022805304494052624;0.009683210520941161;0.010530743170552496
2;0.8511724137931037;0.4966781609195402;0.5176896551724137;0.5526321839080458;0.5673103448275862;0.06691856492890648;0.0038413683044615623;0.0027817279351497093;0.012309421818429556;0.01488185737579912
3;0.87348275862069;0.49783908045977004;0.5174252873563218;0.5649999999999998;0.5815632183908046;0.06340936775543403;0.006422150859901001;0.0029525690773337687;0.01423425276032665;0.015477018963594753
4;0.8641494252873564;0.500183908045977;0.5175862068965517;0.5738965517241379;0.5910229885057472;0.07069198108499458;0.0054001463063027754;0.0034597510214465425;0.014810508743556534;0.01399747537775009
5;0.8825172413793102;0.5014712643678161;0.5172988505747127;0.5822413793103448;0.5985057471264367;0.06506968428478138;0.006081057268081588;0.0037806308345566396;0.018262573785431536;0.015809842389974207
6;0.8772528735632186;0.5014942528735632;0.5171609195402298;0.584816091954023;0.6042643678160918;0.07035584111063926;0.006529504568608629;0.004129957195834349;0.019431982115075044;0.015929263804999566
7;0.877183908045977;0.502103448275862;0.5166436781609195;0.5891494252873563;0.610264367816092;0.06948882397492721;0.008122794221761646;0.004690105905767935;0.018294445839645793;0.01812771954440396
8;0.873896551724138;0.502390804597701;0.516287356321839;0.5935977011494252;0.6137241379310345;0.08132923405717403;0.008007593172807399;0.004851078581445135;0.01801256515972228;0.01677871176372779
9;0.8839885057471264;0.5024942528735632;0.5165862068965515;0.5957011494252872;0.6189425287356322;0.07265960923086302;0.008868030256425663;0.005086138709848795;0.02025163407690955;0.01598575796314423
10;0.8791149425287356;0.5025287356321839;0.5165747126436782;0.5970574712643677;0.6208735632183907;0.07368843599340703;0.009410838378170682;0.00534866998209414;0.018785294873243267;0.016838448852459748
11;0.889977011494253;0.503735632183908;0.5165172413793103;0.5990804597701147;0.6243563218390805;0.06112954045368527;0.009493758858317177;0.005356383503172259;0.018165865760307397;0.017298178472451683
12;0.8842988505747124;0.5023448275862069;0.5166091954022988;0.6020919540229885;0.627367816091954;0.05841035513050004;0.009635612370938369;0.005474028568612224;0.01680857540545264;0.017638300876636932
13;0.8997816091954022;0.502655172413793;0.5166206896551724;0.6039885057471264;0.6288390804597702;0.06351536204324283;0.009705594939375407;0.0049052860419540115;0.016866659773560083;0.017497292318319358
14;0.8857586206896552;0.5019540229885059;0.5165057471264366;0.6069770114942529;0.6307241379310345;0.06422162071746773;0.010143767704987216;0.004885314394866424;0.01759176908508273;0.018325101744430184
15;0.8808390804597702;0.5010229885057471;0.5165862068965518;0.6074482758620691;0.6321609195402298;0.06175390557697364;0.01086890255150286;0.005211613909359552;0.017514525991006866;0.018300987572323544
16;0.8927241379310347;0.5017126436781608;0.5164367816091954;0.6091149425287357;0.6344597701149425;0.06463534408597946;0.009497682439773404;0.005454625525381466;0.01643027360912338;0.018447026133056054
17;0.8944827586206897;0.5018850574712644;0.5161034482758621;0.610735632183908;0.6355632183908045;0.061258695905308205;0.0099939471706731;0.005175592892753257;0.01473285250021093;0.018735434735578992
18;0.8929425287356323;0.5018735632183907;0.5160804597701151;0.610758620689655;0.6374482758620689;0.06456695795619667;0.009689055216560733;0.006133979958676017;0.01613812751624176;0.02086109050617007
19;0.8894712643678162;0.5009310344827587;0.5157586206896552;0.6122413793103447;0.6385517241379309;0.0679763973244327;0.00970559493937541;0.0057852642636338795;0.014559117259046425;0.02015838985951263
20;0.8915977011494253;0.5016551724137931;516;0.6123103448275861;0.6389655172413794;0.060619374361872445;0.009963627868463814;0.005984919613695898;0.01433701986898748;0.020340541142055312
21;0.8952988505747125;0.5012068965517241;0.5160114942528735;0.6138275862068967;0.6396091954022989;0.0626778236583248;0.010149399252775086;0.006255672547984953;0.01395972634301755;0.02164347977274617
22;0.8918275862068968;0.5021954022988505;0.5156666666666667;0.6142758620689655;0.6422873563218391;0.06949584315350328;0.011040760905572837;0.006674994798166932;0.015216393937818118;0.020761271326806986
23;0.8953333333333333;0.5014137931034484;0.5157931034482758;0.6148045977011496;0.6431724137931035;0.06854699059337407;0.009537605233753738;0.00692373951319742;0.01487400734826966;0.020909824698592813
24;0.8909655172413793;0.5011609195402299;0.5161379310344827;0.6143793103448274;0.6431609195402299;0.06052258875415491;0.01035726583014479;0.007223513812778966;0.013760925108777595;0.020775126773525863
25;0.8954942528735632;0.5019080459770116;0.5165172413793104;0.617896551724138;0.6449885057471264;0.06691609699856582;0.01057098884959635;0.007492815954199303;0.015399129027055862;0.021175658393294015
26;0.8929655172413794;0.5019885057471264;0.5158735632183907;0.6176206896551726;0.6465632183908047;0.061144170545979655;0.01112630022714721;0.0077554186666275865;0.014953581235137162;0.02098986852092764
27;0.8957586206896552;0.5017471264367817;0.516264367816092;0.6186436781609196;0.6468735632183908;0.07075019274940866;0.011965047966329695;0.008160636226262423;0.014463844609867785;0.021741633774538537
28;0.8963218390804596;0.5009540229885058;0.516367816091954;0.6184137931034482;0.6494827586206898;0.08065970233593837;0.013028425075774886;0.007754013106099993;0.015112630390001472;0.019945774686977048
29;0.8954137931034484;0.5006436781609195;0.5162873563218391;0.6191954022988505;0.6500459770114944;0.06496843039567515;0.012333949272790131;0.007915368502363435;0.015548712233084757;0.02241551422805358
30;0.9013563218390807;0.5001609195402299;0.5157701149425288;0.6201954022988506;0.6502183908045976;0.06923309776305459;0.012207329472592458;0.008470851063702347;0.015995362817249153;0.021954531497992393
31;0.9070229885057473;0.500632183908046;0.5160919540229887;0.6198735632183908;0.6507701149425287;0.05791567142576397;0.012387290781920034;0.008372677632861753;0.015465426474530425;0.021252251907134995
32;0.891287356321839;0.4999540229885057;0.5159080459770115;0.621206896551724;0.6531264367816092;0.07052573837087636;0.013401253877757209;0.008548540997002602;0.01589620265405755;0.022793587442186618
33;0.9084252873563217;0.4996551724137931;516;0.622609195402299;0.6528045977011492;0.06354151590594384;0.013471538971741208;0.008428948099978812;0.0158136901744933;0.020491335588294374
34;0.8921034482758622;0.49983908045977016;0.5158620689655172;0.6207011494252874;0.6528390804597701;0.06845745906723484;0.013322052302598782;0.008762963897355142;0.013688825167615624;0.021302919387304272
35;0.8945632183908047;0.5000574712643678;0.5156551724137931;0.6228850574712642;0.6536436781609195;0.06359825373536086;0.012558569351499696;0.008968876470588109;0.014685090039477626;0.02028506385406471
36;0.8894597701149426;0.4994482758620689;0.5148620689655172;0.6225287356321839;0.6562068965517242;0.07337980097349878;0.013246825987068325;0.008832501325619094;0.014426088726195156;0.02189152806884574
37;0.8898505747126436;0.4995287356321841;0.5147816091954023;0.6227471264367814;0.6553333333333333;0.07867061750694831;0.013007051148303389;0.008778208404507794;0.015347083221360205;0.019968610590242453
38;0.887896551724138;0.49966666666666654;0.5149885057471264;0.6231494252873563;0.6561149425287357;0.07107321508484774;0.012715516916682898;0.008914858351757097;0.015084051296463261;0.02104972753263197
39;0.8998045977011493;0.5009885057471265;0.5145287356321839;0.623793103448276;0.6554597701149425;0.06362897079290497;0.012901263302272255;0.008502049522480197;0.013516772217989916;0.019752548330371583
40;0.899425287356322;0.4998160919540231;0.5147816091954023;0.6234137931034482;0.6559655172413793;0.06964398074044599;0.013283318799533138;0.00825175287751591;0.013308245323072182;0.020256412205373567
41;0.9058160919540229;0.5004367816091954;0.5144597701149426;0.6249080459770117;0.6571264367816094;0.060122792393129176;0.013831536493476747;0.008072665098109378;0.014738756460443469;0.019599504416986293
42;0.8979080459770115;0.49925287356321835;0.5144712643678161;0.624574712643678;0.6587816091954022;0.07014790632695857;0.013817531051334903;0.0080286266129394;0.013845570708598317;0.01936276410116087
43;0.899942528735632;0.4983333333333333;0.5143563218390806;0.6253563218390805;0.6581954022988507;0.06523101928225505;0.01450739102111961;0.008084219461830675;0.013760517062676475;0.01884574160077079
44;0.8972413793103446;0.49804597701149433;0.514367816091954;0.6274367816091956;0.6587356321839083;0.07494746475529465;0.015170933400435672;0.007986479524724095;0.014895509577566426;0.019726093732575646
45;0.9035172413793103;0.4993678160919541;0.5146436781609196;0.6266551724137932;0.65916091954023;0.06697923554692939;0.014324832254887471;0.008162894370092728;0.01470091576387241;0.019250046112505755
46;0.9023793103448274;0.49925287356321857;0.5149425287356322;0.6265517241379309;0.6599655172413793;0.06432313823012446;0.014676882724569535;0.008084636189547868;0.012944284399408212;0.019122309042874312
47;0.9095172413793102;0.498609195402299;0.5151724137931034;0.6257931034482759;0.659574712643678;0.06457977826380684;0.014187880179295;0.008497510768384984;0.015687292988782155;0.019092092424086774
48;0.8948390804597699;0.4978850574712644;0.5152298850574714;0.6274367816091952;0.6612873563218392;0.07266963471231863;0.013461158973075142;0.008251440659392534;0.013905485657753526;0.01835375578549192
49;0.9051609195402303;0.4977931034482758;0.5152758620689654;0.6279310344827586;0.6607356321839081;0.06205775654429833;0.013644196215556598;0.008125623851777699;0.014818227466191557;0.01995093731107475
50;0.8930919540229885;0.49833333333333335;0.5151724137931034;0.6267701149425287;0.6612988505747128;0.07834087549391859;0.01270978018507869;0.007955982749734355;0.012755663942368847;0.020250645695304645

==> data/connectedness-probability.csv <==
p,connectedness
0.0,1.0
0.010101010101010102,1.0
0.020202020202020204,1.0
0.030303030303030304,0.999
0.04040404040404041,0.998
0.050505050505050504,0.992
0.06060606060606061,0.994
0.0707070707070707,0.975
0.08080808080808081,0.964
0.09090909090909091,0.965
0.10101010101010101,0.95
0.1111111111111111,0.936
0.12121212121212122,0.9
0.13131313131313133,0.882
0.1414141414141414,0.861
0.15151515151515152,0.825
0.16161616161616163,0.8
0.1717171717171717,0.769
0.18181818181818182,0.708
0.1919191919191919,0.682
0.20202020202020202,0.668
0.21212121212121213,0.616
0.2222222222222222,0.573
0.23232323232323232,0.512
0.24242424242424243,0.498
0.25252525252525254,0.464
0.26262626262626265,0.432
0.2727272727272727,0.363
0.2828282828282828,0.335
0.29292929292929293,0.326
0.30303030303030304,0.277
0.31313131313131315,0.236
0.32323232323232326,0.231
0.3333333333333333,0.19
0.3434343434343434,0.174
0.35353535353535354,0.146
0.36363636363636365,0.117
0.37373737373737376,0.117
0.3838383838383838,0.085
0.3939393939393939,0.079
0.40404040404040403,0.07
0.41414141414141414,0.06
0.42424242424242425,0.056
0.43434343434343436,0.043
0.4444444444444444,0.035
0.45454545454545453,0.042
0.46464646464646464,0.014
0.47474747474747475,0.017
0.48484848484848486,0.018
0.494949494949495,0.017
0.5050505050505051,0.006
0.5151515151515151,0.002
0.5252525252525253,0.005
0.5353535353535354,0.007
0.5454545454545454,0.008
0.5555555555555556,0.006
0.5656565656565656,0.0
0.5757575757575758,0.0
0.5858585858585859,0.0
0.5959595959595959,0.001
0.6060606060606061,0.001
0.6161616161616161,0.0
0.6262626262626263,0.0
0.6363636363636364,0.001
0.6464646464646465,0.0
0.6565656565656566,0.0
0.6666666666666666,0.0
0.6767676767676768,0.0
0.6868686868686869,0.001
0.696969696969697,0.0
0.7070707070707071,0.0
0.7171717171717171,0.0
0.7272727272727273,0.0
0.7373737373737373,0.0
0.7474747474747475,0.0
0.7575757575757576,0.0
0.7676767676767676,0.0
0.7777777777777778,0.0
0.7878787878787878,0.0
0.797979797979798,0.0
0.8080808080808081,0.0
0.8181818181818182,0.0
0.8282828282828283,0.0
0.8383838383838383,0.0
0.8484848484848485,0.0
0.8585858585858586,0.0
0.8686868686868687,0.0
0.8787878787878788,0.0
0.8888888888888888,0.0
0.898989898989899,0.0
0.9090909090909091,0.0
0.9191919191919192,0.0
0.9292929292929293,0.0
0.9393939393939394,0.0
0.9494949494949495,0.0
0.9595959595959596,0.0
0.9696969696969697,0.0
0.9797979797979798,0.0
0.98989898989899,0.0
1.0,0.0


==> data/graph-connectedness-8.csv <==
epochs,Sn,entanglement,strongly entanglement,Cn,Cn2,sn-error,en-error,se-error,cn-error,cn2-erro,Sn-free,sn-free-error
0,0.4594022988505746,0.4969885057471265,0.5180919540229885,0.5187241379310346,0.5049770114942528,0.0017603852615242,0.0017008387414339,0.0018563841133997,0.0015373536362636,0.0015153680528437,0.48714942528735633,0.0014382061903096142
1,0.8463103448275862,0.4960229885057471,0.5178735632183908,0.5369655172413792,0.5446896551724137,0.0616795671608726,0.0040710430438877,0.0022805304494052,0.0096832105209411,0.0105307431705524,0.48804597701149427,0.0015092089712340107
2,0.8511724137931037,0.4966781609195402,0.5176896551724137,0.5526321839080458,0.5673103448275862,0.0669185649289064,0.0038413683044615,0.0027817279351497,0.0123094218184295,0.0148818573757991,0.4886896551724138,0.002332625451763831
3,0.87348275862069,0.49783908045977,0.5174252873563218,0.5649999999999998,0.5815632183908046,0.063409367755434,0.006422150859901,0.0029525690773337,0.0142342527603266,0.0154770189635947,0.48917241379310344,0.0029976870460143527
4,0.8641494252873564,0.500183908045977,0.5175862068965517,0.5738965517241379,0.5910229885057472,0.0706919810849945,0.0054001463063027,0.0034597510214465,0.0148105087435565,0.01399747537775,0.48965517241379314,0.0023148865977331693
5,0.8825172413793102,0.5014712643678161,0.5172988505747127,0.5822413793103448,0.5985057471264367,0.0650696842847813,0.0060810572680815,0.0037806308345566,0.0182625737854315,0.0158098423899742,0.4899080459770115,0.0030283811871381397
6,0.8772528735632186,0.5014942528735632,0.5171609195402298,0.584816091954023,0.6042643678160918,0.0703558411106392,0.0065295045686086,0.0041299571958343,0.019431982115075,0.0159292638049995,0.489816091954023,0.003401677482867846
7,0.877183908045977,0.502103448275862,0.5166436781609195,0.5891494252873563,0.610264367816092,0.0694888239749272,0.0081227942217616,0.0046901059057679,0.0182944458396457,0.0181277195444039,0.49121839080459767,0.0035965074586858706
8,0.873896551724138,0.502390804597701,0.516287356321839,0.5935977011494252,0.6137241379310345,0.081329234057174,0.0080075931728073,0.0048510785814451,0.0180125651597222,0.0167787117637277,0.49147126436781613,0.003243253717434188
9,0.8839885057471264,0.5024942528735632,0.5165862068965515,0.5957011494252872,0.6189425287356322,0.072659609230863,0.0088680302564256,0.0050861387098487,0.0202516340769095,0.0159857579631442,0.49213793103448283,0.003958164097181173
10,0.8791149425287356,0.5025287356321839,0.5165747126436782,0.5970574712643677,0.6208735632183907,0.073688435993407,0.0094108383781706,0.0053486699820941,0.0187852948732432,0.0168384488524597,0.49245977011494246,0.004168216120939832
11,0.889977011494253,0.503735632183908,0.5165172413793103,0.5990804597701147,0.6243563218390805,0.0611295404536852,0.0094937588583171,0.0053563835031722,0.0181658657603073,0.0172981784724516,0.49264367816091953,0.004759231456167642
12,0.8842988505747124,0.5023448275862069,0.5166091954022988,0.6020919540229885,0.627367816091954,0.0584103551305,0.0096356123709383,0.0054740285686122,0.0168085754054526,0.0176383008766369,0.4935402298850574,0.004836554341061566
13,0.8997816091954022,0.502655172413793,0.5166206896551724,0.6039885057471264,0.6288390804597702,0.0635153620432428,0.0097055949393754,0.004905286041954,0.01686665977356,0.0174972923183193,0.49413793103448267,0.004912230039761534
14,0.8857586206896552,0.5019540229885059,0.5165057471264366,0.6069770114942529,0.6307241379310345,0.0642216207174677,0.0101437677049872,0.0048853143948664,0.0175917690850827,0.0183251017444301,0.4941379310344828,0.0052658232189851245
15,0.8808390804597702,0.5010229885057471,0.5165862068965518,0.6074482758620691,0.6321609195402298,0.0617539055769736,0.0108689025515028,0.0052116139093595,0.0175145259910068,0.0183009875723235,0.49367816091954025,0.005502374605991832
16,0.8927241379310347,0.5017126436781608,0.5164367816091954,0.6091149425287357,0.6344597701149425,0.0646353440859794,0.0094976824397734,0.0054546255253814,0.0164302736091233,0.018447026133056,0.49379310344827587,0.006241284053378625
17,0.8944827586206897,0.5018850574712644,0.5161034482758621,0.610735632183908,0.6355632183908045,0.0612586959053082,0.0099939471706731,0.0051755928927532,0.0147328525002109,0.0187354347355789,0.49404597701149433,0.005655546198281683
18,0.8929425287356323,0.5018735632183907,0.5160804597701151,0.610758620689655,0.6374482758620689,0.0645669579561966,0.0096890552165607,0.006133979958676,0.0161381275162417,0.02086109050617,0.49445977011494263,0.005903795599765939
19,0.8894712643678162,0.5009310344827587,0.5157586206896552,0.6122413793103447,0.6385517241379309,0.0679763973244327,0.0097055949393754,0.0057852642636338,0.0145591172590464,0.0201583898595126,0.49498850574712644,0.006208003307031477
20,0.8915977011494253,0.5016551724137931,0.516,0.6123103448275861,0.6389655172413794,0.0606193743618724,0.0099636278684638,0.0059849196136958,0.0143370198689874,0.0203405411420553,0.4960000000000001,0.006525416025084984
21,0.8952988505747125,0.5012068965517241,0.5160114942528735,0.6138275862068967,0.6396091954022989,0.0626778236583248,0.010149399252775,0.0062556725479849,0.0139597263430175,0.0216434797727461,0.49600000000000005,0.006433660984100979
22,0.8918275862068968,0.5021954022988505,0.5156666666666667,0.6142758620689655,0.6422873563218391,0.0694958431535032,0.0110407609055728,0.0066749947981669,0.0152163939378181,0.0207612713268069,0.49581609195402293,0.00663751056040019
23,0.8953333333333333,0.5014137931034484,0.5157931034482758,0.6148045977011496,0.6431724137931035,0.068546990593374,0.0095376052337537,0.0069237395131974,0.0148740073482696,0.0209098246985928,0.4965747126436781,0.0064909054540505514
24,0.8909655172413793,0.5011609195402299,0.5161379310344827,0.6143793103448274,0.6431609195402299,0.0605225887541549,0.0103572658301447,0.0072235138127789,0.0137609251087775,0.0207751267735258,0.496551724137931,0.0070847874518723914
25,0.8954942528735632,0.5019080459770116,0.5165172413793104,0.617896551724138,0.6449885057471264,0.0669160969985658,0.0105709888495963,0.0074928159541993,0.0153991290270558,0.021175658393294,0.497287356321839,0.008049457375346587
26,0.8929655172413794,0.5019885057471264,0.5158735632183907,0.6176206896551726,0.6465632183908047,0.0611441705459796,0.0111263002271472,0.0077554186666275,0.0149535812351371,0.0209898685209276,0.49758620689655175,0.00788542608300296
27,0.8957586206896552,0.5017471264367817,0.516264367816092,0.6186436781609196,0.6468735632183908,0.0707501927494086,0.0119650479663296,0.0081606362262624,0.0144638446098677,0.0217416337745385,0.49735632183908046,0.008023614242963308
28,0.8963218390804596,0.5009540229885058,0.516367816091954,0.6184137931034482,0.6494827586206898,0.0806597023359383,0.0130284250757748,0.0077540131060999,0.0151126303900014,0.019945774686977,0.49756321839080464,0.008077573428679322
29,0.8954137931034484,0.5006436781609195,0.5162873563218391,0.6191954022988505,0.6500459770114944,0.0649684303956751,0.0123339492727901,0.0079153685023634,0.0155487122330847,0.0224155142280535,0.4974252873563218,0.008288177299236891
30,0.9013563218390808,0.5001609195402299,0.5157701149425288,0.6201954022988506,0.6502183908045976,0.0692330977630545,0.0122073294725924,0.0084708510637023,0.0159953628172491,0.0219545314979923,0.4976321839080459,0.008292002141290356
31,0.9070229885057473,0.500632183908046,0.5160919540229887,0.6198735632183908,0.6507701149425287,0.0579156714257639,0.01238729078192,0.0083726776328617,0.0154654264745304,0.0212522519071349,0.4976781609195403,0.008037236631954334
32,0.891287356321839,0.4999540229885057,0.5159080459770115,0.621206896551724,0.6531264367816092,0.0705257383708763,0.0134012538777572,0.0085485409970026,0.0158962026540575,0.0227935874421866,0.4981609195402299,0.007371751060678934
33,0.9084252873563216,0.4996551724137931,0.516,0.622609195402299,0.6528045977011492,0.0635415159059438,0.0134715389717412,0.0084289480999788,0.0158136901744933,0.0204913355882943,0.4977011494252874,0.00763377631912766
34,0.8921034482758622,0.4998390804597701,0.5158620689655172,0.6207011494252874,0.6528390804597701,0.0684574590672348,0.0133220523025987,0.0087629638973551,0.0136888251676156,0.0213029193873042,0.4980459770114943,0.0077757579998303065
35,0.8945632183908047,0.5000574712643678,0.5156551724137931,0.6228850574712642,0.6536436781609195,0.0635982537353608,0.0125585693514996,0.0089688764705881,0.0146850900394776,0.0202850638540647,0.49721839080459773,0.00800561303944943
36,0.8894597701149426,0.4994482758620689,0.5148620689655172,0.6225287356321839,0.6562068965517242,0.0733798009734987,0.0132468259870683,0.008832501325619,0.0144260887261951,0.0218915280688457,0.49742528735632174,0.007622553125955426
37,0.8898505747126436,0.4995287356321841,0.5147816091954023,0.6227471264367814,0.6553333333333333,0.0786706175069483,0.0130070511483033,0.0087782084045077,0.0153470832213602,0.0199686105902424,0.4973793103448277,0.008260330252831915
38,0.887896551724138,0.4996666666666665,0.5149885057471264,0.6231494252873563,0.6561149425287357,0.0710732150848477,0.0127155169166828,0.008914858351757,0.0150840512964632,0.0210497275326319,0.497816091954023,0.008507921436910525
39,0.8998045977011493,0.5009885057471265,0.5145287356321839,0.623793103448276,0.6554597701149425,0.0636289707929049,0.0129012633022722,0.0085020495224801,0.0135167722179899,0.0197525483303715,0.4976551724137932,0.008752735827325128
40,0.899425287356322,0.4998160919540231,0.5147816091954023,0.6234137931034482,0.6559655172413793,0.0696439807404459,0.0132833187995331,0.0082517528775159,0.0133082453230721,0.0202564122053735,0.4979310344827586,0.008511026631158549
41,0.9058160919540228,0.5004367816091954,0.5144597701149426,0.6249080459770117,0.6571264367816094,0.0601227923931291,0.0138315364934767,0.0080726650981093,0.0147387564604434,0.0195995044169862,0.4981149425287356,0.008376653158617743
42,0.8979080459770115,0.4992528735632183,0.5144712643678161,0.624574712643678,0.6587816091954022,0.0701479063269585,0.0138175310513349,0.0080286266129394,0.0138455707085983,0.0193627641011608,0.4982068965517242,0.008909818140371376
43,0.899942528735632,0.4983333333333333,0.5143563218390806,0.6253563218390805,0.6581954022988507,0.065231019282255,0.0145073910211196,0.0080842194618306,0.0137605170626764,0.0188457416007707,0.4990344827586207,0.00925286642392814
44,0.8972413793103446,0.4980459770114943,0.514367816091954,0.6274367816091956,0.6587356321839083,0.0749474647552946,0.0151709334004356,0.007986479524724,0.0148955095775664,0.0197260937325756,0.49949425287356325,0.009207061573850778
45,0.9035172413793104,0.4993678160919541,0.5146436781609196,0.6266551724137932,0.65916091954023,0.0669792355469293,0.0143248322548874,0.0081628943700927,0.0147009157638724,0.0192500461125057,0.49997701149425294,0.008649117877456172
46,0.9023793103448274,0.4992528735632185,0.5149425287356322,0.6265517241379309,0.6599655172413793,0.0643231382301244,0.0146768827245695,0.0080846361895478,0.0129442843994082,0.0191223090428743,0.49981609195402293,0.008668709171190116
47,0.9095172413793102,0.498609195402299,0.5151724137931034,0.6257931034482759,0.659574712643678,0.0645797782638068,0.014187880179295,0.0084975107683849,0.0156872929887821,0.0190920924240867,0.49983908045977005,0.008931737128234914
48,0.8948390804597699,0.4978850574712644,0.5152298850574714,0.6274367816091952,0.6612873563218392,0.0726696347123186,0.0134611589730751,0.0082514406593925,0.0139054856577535,0.0183537557854919,0.5002528735632185,0.009093225422243379
49,0.9051609195402304,0.4977931034482758,0.5152758620689654,0.6279310344827586,0.6607356321839081,0.0620577565442983,0.0136441962155565,0.0081256238517776,0.0148182274661915,0.0199509373110747,0.5004597701149425,0.008872788960325239
50,0.8930919540229885,0.4983333333333333,0.5151724137931034,0.6267701149425287,0.6612988505747128,0.0783408754939185,0.0127097801850786,0.0079559827497343,0.0127556639423688,0.0202506456953046,0.5004827586206897,0.008497790624708706


==> data/hamiltonian_path.csv <==
,Epoch,Sn_Mean,Cn_Mean,entanglement_Mean,free_parameters_Mean,Sn_Error,Cn_Error,entanglement_Error,free_parameters_Error
0,0,0.5087241379310345,0.5293448275862069,0.5277586206896551,0.5589655172413792,0.0021974474436351446,0.0010510172864916117,0.001512924894377957,0.0016026137984306527
1,1,0.688448275862069,0.5458965517241378,0.5278275862068966,0.5594482758620689,0.016707777280084383,0.0040167603678283575,0.0015113522069525012,0.0012828327750164462
2,2,0.7268620689655172,0.5639655172413793,0.5275172413793103,0.5600689655172413,0.013571889883356161,0.007095827850886548,0.0015014855901432614,0.0017019258867935186
3,3,0.739448275862069,0.58,0.5296206896551723,0.5606896551724138,0.007436133141618782,0.01109037568426217,0.004025631315841294,0.0021863265495375853
4,4,0.7433793103448276,0.5915172413793104,0.5302068965517241,0.5613103448275863,0.010350343357105985,0.014884573728437418,0.004556945803222581,0.0021412654753462167
5,5,0.7430344827586206,0.6005862068965518,0.5308275862068965,0.5618620689655172,0.01156052161144367,0.01773637709716105,0.004221005171889466,0.002716050850691752
6,6,0.7446206896551724,0.6088275862068967,0.5324137931034482,0.5625862068965517,0.01209081765561993,0.017969587201971948,0.0051122942905508124,0.0031688510729400393
7,7,0.7414827586206896,0.6160344827586207,0.5328275862068965,0.5625862068965517,0.013473936614640983,0.017386458573729995,0.00519489367869421,0.0033724419997410112
8,8,0.7406896551724139,0.620551724137931,0.534655172413793,0.563448275862069,0.01498235188527719,0.018086987590395603,0.005693833366604504,0.003441372399965408
9,9,0.7392068965517242,0.6252413793103448,0.5342758620689655,0.5638965517241379,0.01625235737039784,0.017926259311117236,0.005894837419685005,0.0035302329370417054
10,10,0.7402413793103448,0.6278965517241379,0.5350344827586208,0.5640344827586207,0.017287558845720013,0.018602449559335186,0.0057353442444942815,0.0033291491773344223
11,11,0.7409655172413793,0.6323448275862068,0.5346896551724137,0.5646896551724138,0.01766096348988925,0.017758319381441203,0.005483083920083015,0.0033296848840202254
12,12,0.7391724137931035,0.6348620689655171,0.5357931034482759,0.5650689655172414,0.018696016222504518,0.017921383344346748,0.004819697988870661,0.004103448275862068
13,13,0.7400689655172413,0.6364827586206897,0.5366551724137931,0.5656206896551724,0.02058409854622644,0.01797196919025585,0.004585169703821425,0.004259842069722472
14,14,0.7397241379310345,0.6383448275862069,0.5368275862068965,0.5661379310344827,0.019576248075254973,0.01762861688206967,0.004861457530641943,0.003909803526360924
15,15,0.7405172413793103,0.6413793103448275,0.5369310344827587,0.5666206896551724,0.0216354236766799,0.018331729832949537,0.0051550282530875265,0.0037514959362645725
16,16,0.7396896551724138,0.6437241379310344,0.5384137931034483,0.5667931034482758,0.02125573294702722,0.019044225392715813,0.005105777660380592,0.003934813670390194
17,17,0.7405862068965519,0.6445517241379309,0.5392758620689654,0.5672068965517241,0.022859780402435255,0.020560979170435593,0.0046146383432766475,0.00389349895672778
18,18,0.7405862068965517,0.6462758620689655,0.5393793103448276,0.5677931034482759,0.021992891511830114,0.02128220438637408,0.003848498325049285,0.003649963757903249
19,19,0.7408620689655171,0.648,0.5397931034482759,0.5677586206896551,0.022950730457601036,0.022107617015029765,0.004068965517241389,0.004195717198070337
20,20,0.7412068965517242,0.6499655172413793,0.5397586206896552,0.5683793103448276,0.023947649007460867,0.02197092988040676,0.0040626777835424495,0.004226213423961845
21,21,0.7388275862068965,0.6511724137931034,0.5394482758620688,0.5690000000000001,0.022528196099568073,0.0206235726274364,0.003971360013486343,0.00409300322336115
22,22,0.7415862068965517,0.6525862068965519,0.539896551724138,0.5691724137931033,0.023751688093208257,0.02029289104274624,0.004265421067686186,0.0045386436920752905
23,23,0.7412413793103447,0.653655172413793,0.5399999999999999,0.569551724137931,0.022160478366381728,0.020315115650670523,0.00438893864184754,0.004733190420601037
24,24,0.7410689655172413,0.654448275862069,0.5403793103448276,0.5697241379310345,0.023619783521507,0.020318773498427034,0.0038996021017180848,0.004347563451717084
25,25,0.7423793103448275,0.6561379310344828,0.5400344827586208,0.5700000000000001,0.023089264817694844,0.018997965971605076,0.004043314824266495,0.005102982271361624
26,26,0.7413103448275862,0.6572758620689656,0.5402413793103449,0.57,0.022319057084827013,0.018544191522927102,0.00419515036245601,0.005259044640909326
27,27,0.7423103448275862,0.658,0.540551724137931,0.5705172413793103,0.022438739433140956,0.01901298135923109,0.003720943713163099,0.00552208838814342
28,28,0.7420689655172413,0.6588620689655172,0.5408965517241379,0.5705517241379311,0.021643528606926785,0.019066221664536382,0.004068965517241397,0.005862474630994031
29,29,0.7404482758620688,0.6599655172413794,0.5406896551724137,0.5708965517241379,0.021149515866872495,0.017944590366583853,0.00439164702756773,0.005562743401400221
30,30,0.7403103448275863,0.6612758620689655,0.5396896551724137,0.5710689655172414,0.02240660362148129,0.018050036149383605,0.004207603106296861,0.005166548398528764
31,31,0.7405172413793102,0.6618620689655172,0.5400344827586206,0.5714827586206896,0.022332079164505723,0.017833421308786918,0.004121951905937701,0.005053930317366284
32,32,0.7418965517241379,0.6635517241379311,0.5395862068965517,0.5714482758620688,0.020715644596161688,0.01746411302521351,0.00386083724200784,0.005299137299944424
33,33,0.7407586206896551,0.6643448275862068,0.5401379310344828,0.5716896551724139,0.020454874785659945,0.016123925546520194,0.003354589381245601,0.004853256871340644
34,34,0.7423103448275862,0.665896551724138,0.5404827586206895,0.5717586206896552,0.019269692430689316,0.01702306611700084,0.0036007662019880236,0.004352073869765464
35,35,0.7409655172413794,0.667,0.540448275862069,0.5725517241379312,0.02043568257908813,0.01660125491295459,0.0031379310344827453,0.004688133627408901
36,36,0.741551724137931,0.6675172413793103,0.5401724137931035,0.5728965517241379,0.021141755855790992,0.01611182680949371,0.0032246449905533815,0.004582964889885836
37,37,0.7419655172413793,0.6676551724137931,0.540448275862069,0.5732068965517242,0.02050958999608166,0.01559429146445072,0.003385813587664883,0.004852276761900382
38,38,0.7404827586206897,0.6698620689655173,0.541,0.573344827586207,0.019993578041493907,0.015485945451919728,0.0032765879413584253,0.0045955310970778466
39,39,0.7404137931034482,0.670344827586207,0.5405862068965517,0.5737241379310344,0.019213921825446973,0.014792259440596199,0.00317559810202561,0.004780061641700241
40,40,0.742103448275862,0.6716896551724137,0.5407931034482758,0.5736896551724138,0.01829566266345352,0.01495331617685187,0.0032642261584934947,0.005025618081260446
41,41,0.7409655172413793,0.6716551724137931,0.5405172413793105,0.5742413793103449,0.01909660029134184,0.014542405906865882,0.0038188779471550987,0.005434837201814407
42,42,0.7406206896551725,0.6732758620689654,0.540206896551724,0.5740344827586206,0.019248546434303328,0.012589985261872784,0.003762257019858185,0.005399718141232583
43,43,0.7399655172413793,0.673448275862069,0.5403793103448276,0.5736896551724138,0.019406441922964496,0.012308944187681472,0.0040784518290934105,0.005229682956812521
44,44,0.7399655172413793,0.674448275862069,0.5401379310344827,0.5735517241379311,0.019416242878447478,0.01294132923536532,0.004221005171889492,0.005236499543330544
45,45,0.7384827586206898,0.6752413793103448,0.5404827586206896,0.5735862068965517,0.018262324198653975,0.011761401228531485,0.004427242440194212,0.005552045396573444
46,46,0.7410344827586206,0.6755862068965518,0.5408275862068965,0.5741034482758621,0.017791900520684436,0.011408322472690862,0.005202670127597847,0.005692162456956488
47,47,0.7407586206896551,0.6760344827586207,0.5410689655172415,0.5745172413793103,0.017893063243819497,0.010285172824205798,0.005318511409665688,0.005812058480539637
48,48,0.7402413793103448,0.6772068965517242,0.5423448275862068,0.5741724137931035,0.01914153429887743,0.009373286605219694,0.006025707905876613,0.006403866994647589
49,49,0.7403793103448277,0.6783103448275862,0.5423793103448276,0.5746206896551724,0.01794260236938805,0.009979110166474025,0.006072197415322907,0.0063922515520648225
50,50,0.7389655172413793,0.6784482758620689,0.5425862068965517,0.5747586206896552,0.017718904366189465,0.008738845446533935,0.006032511993460816,0.00643969556373798

